Discovery of a distant molecular cloud in the extreme outer Galaxy with the Nobeyama 45-m telescope

We report the discovery of the molecular cloud whose kinematic distance is the largest in the Galaxy at the present moment, named G213.042$+$0.003, at $l =$ 213.042$^\circ$ and $b =$ 0.003$^\circ$ in the $^{12}$CO($J =$ 1-0) line using the Nobeyama 45-m telescope and a multi-beam receiver BEARS. This molecular cloud is located at the heliocentric distance of 21$_{-7}^{+12}$ kpc and Galactocentric distance of 29$_{-7}^{+12}$ kpc, which are estimated as the kinematic distances with the Galactic parameters obtained by Reid et al. (2014, ApJ, 783, 130). Its major and minor diameters and line width were measured to be 4.0$_{-1.3}^{+2.3}$ pc, 3.0$_{-1.0}^{+1.7}$ pc, and 1.5 km s$^{-1}$, respectively. The cloud mass was estimated to be 2.5$_{-1.4}^{+3.7}$ $\times$ 10$^2$ $M_\odot$ using the CO-to-H$_2$ conversion factor of 5.6 $\times$ 10$^{20}$ cm$^{-2}$ (K km s$^{-1}$)$^{-1}$ obtained in far outer Galaxy.

==> 00README.XXX.txt <==
nohypertex
